Performance-Aware Predictive-Model-Based On-Chip Body-Bias Regulation Strategy for an ULP Multi-Core Cluster in 28nm UTBB FD-SOI

The performance and reliability of Ultra-Low-Power (ULP) computing platforms are adversely affected by environmental temperature and process variations. Mitigating the effect of these phenomena becomes crucial when these devices operate near-threshold, due to the magnification of process variations and to the strong temperature inversion effect that affects advanced technology nodes in low-voltage corners, which causes huge overhead due to margining for timing closure. Supporting an extended range of reverse and forward body-bias, UTBB FD-SOI technology provides a powerful knob to compensate for such variations. In this work we propose a methodology to maximize energy efficiency at run-time exploiting body biasing on a ULP platform operating near-threshold. The proposed method relies on on-line performance measurements by means of Process Monitoring Blocks (PMBs) coupled with an on-chip low-power body bias generator. We correlate the measurement performed by the PMBs to the maximum achievable frequency of the system, deriving a predictive model able to estimate it with an error of 9.7% at 0.7V. To minimize the effect of process variations we propose a calibration procedure that allows to use a PMB model affected by only the temperature-induced error, which reduces the frequency estimation error by 2.4x (from 9.7% to 4%). We finally propose a controller architecture relying on the derived models to automatically regulate at run-time the body bias voltage. We demonstrate that adjusting the body bias voltage against environmental temperature variations leads up to 2X reduction in the leakage power and a 15% improvement on the global energy consumption when the system operates at 0.7V and 170MHz

==> figuresN/comparison_leakage.csv <==
-5,0,240.855,241.365
0,0,253.21,244.21
5,0,271.645,252.965
10,0,296.16,267.63
15,286.9667707863,326.755,288.205
20,345.802024518,363.43,314.69
25,416.6999539112,406.185,347.085
30,502.133704485,455.02,385.39
35,605.0834774835,509.935,429.605
40,729.1404887849,570.93,479.73
45,878.6322419454,638.005,535.765
50,1058.7734853026,711.16,597.71
55,1275.8481190011,790.395,665.565
60,1537.428397438,875.71,739.33
65,1852.6390736066,967.105,819.005
70,2232.475699534,1064.58,904.59


==> figuresN/myfontsfree.txt <==
This font was downloaded from

Myfonts free

http://www.MyfontsFree.com

Thank you for download!!!
